Enabling Efficient and Scalable DRAM Read Disturbance Mitigation via New Experimental Insights into Modern DRAM Chips

Increasing storage density exacerbates DRAM read disturbance, a circuit-level vulnerability exploited by system-level attacks. Unfortunately, existing defenses are either ineffective or prohibitively expensive. Efficient mitigation is critical to ensure robust (reliable, secure, and safe) execution in future DRAM-based systems. This dissertation tackles two problems: 1) protecting DRAM-based systems becomes more expensive as technology scaling increases read disturbance vulnerability, and 2) many existing solutions depend on proprietary knowledge of DRAM internals. First, we build a detailed understanding of DRAM read disturbance by rigorously characterizing off-the-shelf modern DRAM chips under varying 1) temperatures, 2) memory access patterns, 3) in-chip locations, and 4) voltage. Our novel observations demystify the implications of large DRAM read disturbance variation on future DRAM read disturbance attacks and solutions. Second, we propose new mechanisms that mitigate read disturbance bitflips efficiently and scalably by leveraging insights into DRAM chip design: 1) subarray-level parallelism and 2) variation in read disturbance across DRAM rows in off-the-shelf DRAM chips. Third, we propose a novel solution that mitigates DRAM read disturbance by selectively throttling unsafe memory accesses that might otherwise cause read disturbance bitflips without proprietary knowledge of DRAM chip internals. We demonstrate that it is possible to mitigate DRAM read disturbance efficiently and scalably with worsening DRAM read disturbance by 1) building a detailed understanding of DRAM read disturbance, 2) leveraging insights into DRAM chips, and 3) devising novel solutions that do not require proprietary knowledge of DRAM chip internals. Our experimental insights and solutions enable future works targeting robust memory systems.

==> mainmatter/06_svard/figures/hcfirst_hist.csv <==
hcfirst,count,RAS_scale,RP_scale,bank,temperature,pdf,dimm,mfr
8192,4,24,10,1,85C,3.0517810957420024e-05,M4,Mfr. M
12288,680,24,10,1,85C,0.005188027862761404,M4,Mfr. M
16384,11669,24,10,1,85C,0.08902808401553357,M4,Mfr. M
24576,111303,24,10,1,85C,0.8491809782484302,M4,Mfr. M
32768,7096,24,10,1,85C,0.05413859663846312,M4,Mfr. M
40960,2,24,10,1,85C,1.5258905478710012e-05,M4,Mfr. M
49152,6,24,10,1,85C,4.5776716436130036e-05,M4,Mfr. M
57344,24,24,10,1,85C,0.00018310686574452015,M4,Mfr. M
65536,54,24,10,1,85C,0.0004119904479251703,M4,Mfr. M
98304,178,24,10,1,85C,0.0013580425876051911,M4,Mfr. M
131072,55,24,10,1,85C,0.0004196199006645253,M4,Mfr. M
12288,681,24,10,4,85C,0.005195657315500759,M4,Mfr. M
16384,11579,24,10,4,85C,0.08834143326899162,M4,Mfr. M
24576,111618,24,10,4,85C,0.851584255861327,M4,Mfr. M
32768,6874,24,10,4,85C,0.05244485813032631,M4,Mfr. M
40960,1,24,10,4,85C,7.629452739355006e-06,M4,Mfr. M
49152,4,24,10,4,85C,3.0517810957420024e-05,M4,Mfr. M
57344,25,24,10,4,85C,0.00019073631848387515,M4,Mfr. M
65536,34,24,10,4,85C,0.0002594013931380702,M4,Mfr. M
98304,208,24,10,4,85C,0.0015869261697858412,M4,Mfr. M
131072,47,24,10,4,85C,0.0003585842787496853,M4,Mfr. M
8192,3,24,10,10,85C,2.2888358218065018e-05,M4,Mfr. M
12288,680,24,10,10,85C,0.005188027862761404,M4,Mfr. M
16384,11315,24,10,10,85C,0.0863272577458019,M4,Mfr. M
24576,111719,24,10,10,85C,0.8523548305880019,M4,Mfr. M
32768,7035,24,10,10,85C,0.053673200021362465,M4,Mfr. M
40960,2,24,10,10,85C,1.5258905478710012e-05,M4,Mfr. M
49152,9,24,10,10,85C,6.866507465419505e-05,M4,Mfr. M
57344,23,24,10,10,85C,0.00017547741300516514,M4,Mfr. M
65536,36,24,10,10,85C,0.0002746602986167802,M4,Mfr. M
98304,192,24,10,10,85C,0.0014648549259561612,M4,Mfr. M
131072,57,24,10,10,85C,0.00043487880614323537,M4,Mfr. M
8192,4,24,10,15,85C,3.0517810957420024e-05,M4,Mfr. M
12288,659,24,10,15,85C,0.005027809355234949,M4,Mfr. M
16384,11502,24,10,15,85C,0.08775396540806128,M4,Mfr. M
24576,111649,24,10,15,85C,0.851820768896247,M4,Mfr. M
32768,6939,24,10,15,85C,0.052940772558384384,M4,Mfr. M
40960,2,24,10,15,85C,1.5258905478710012e-05,M4,Mfr. M
49152,10,24,10,15,85C,7.629452739355007e-05,M4,Mfr. M
57344,24,24,10,15,85C,0.00018310686574452015,M4,Mfr. M
65536,40,24,10,15,85C,0.00030517810957420027,M4,Mfr. M
98304,199,24,10,15,85C,0.0015182610951316462,M4,Mfr. M
131072,43,24,10,15,85C,0.0003280664677922653,M4,Mfr. M
1200000,65532,24,10,1,35C,1.0,S2,Mfr. S
8192,150,24,10,1,85C,0.0022888882106997894,S2,Mfr. S
12288,20409,24,10,1,85C,0.3114261299478133,S2,Mfr. S
16384,40612,24,10,1,85C,0.619708853419599,S2,Mfr. S
24576,4125,24,10,1,85C,0.06294442579424421,S2,Mfr. S
32768,42,24,10,1,85C,0.000640888698995941,S2,Mfr. S
40960,55,24,10,1,85C,0.0008392590105899228,S2,Mfr. S
49152,52,24,10,1,85C,0.000793481246375927,S2,Mfr. S
57344,33,24,10,1,85C,0.0005035554063539537,S2,Mfr. S
65536,22,24,10,1,85C,0.0003357036042359691,S2,Mfr. S
98304,32,24,10,1,85C,0.0004882961516159551,S2,Mfr. S
131072,2,24,10,1,85C,3.051850947599719e-05,S2,Mfr. S
1200000,65532,24,10,4,35C,1.0,S2,Mfr. S
8192,198,24,10,4,85C,0.003021332438123722,S2,Mfr. S
12288,21969,24,10,4,85C,0.3352305673390912,S2,Mfr. S
16384,40253,24,10,4,85C,0.6142307809686575,S2,Mfr. S
24576,2873,24,10,4,85C,0.04383983886226997,S2,Mfr. S
32768,35,24,10,4,85C,0.0005340739158299509,S2,Mfr. S
40960,75,24,10,4,85C,0.0011444441053498947,S2,Mfr. S
49152,41,24,10,4,85C,0.0006256294442579424,S2,Mfr. S
57344,40,24,10,4,85C,0.0006103701895199438,S2,Mfr. S
65536,20,24,10,4,85C,0.0003051850947599719,S2,Mfr. S
98304,29,24,10,4,85C,0.0004425183874019593,S2,Mfr. S
131072,1,24,10,4,85C,1.5259254737998596e-05,S2,Mfr. S
1200000,65532,24,10,10,35C,1.0,S2,Mfr. S
8192,192,24,10,10,85C,0.0029297769096957305,S2,Mfr. S
12288,21957,24,10,10,85C,0.3350474562822352,S2,Mfr. S
16384,40509,24,10,10,85C,0.6181371501815851,S2,Mfr. S
24576,2637,24,10,10,85C,0.0402386547441023,S2,Mfr. S
32768,36,24,10,10,85C,0.0005493331705679495,S2,Mfr. S
40960,62,24,10,10,85C,0.000946073793755913,S2,Mfr. S
49152,56,24,10,10,85C,0.0008545182653279214,S2,Mfr. S
57344,28,24,10,10,85C,0.0004272591326639607,S2,Mfr. S
65536,22,24,10,10,85C,0.0003357036042359691,S2,Mfr. S
98304,32,24,10,10,85C,0.0004882961516159551,S2,Mfr. S
131072,3,24,10,10,85C,4.577776421399579e-05,S2,Mfr. S
1200000,65532,24,10,15,35C,1.0,S2,Mfr. S
8192,189,24,10,15,85C,0.0028839991454817347,S2,Mfr. S
12288,21884,24,10,15,85C,0.3339335306863613,S2,Mfr. S
16384,39732,24,10,15,85C,0.6062807092501602,S2,Mfr. S
24576,3496,24,10,15,85C,0.053346354564043096,S2,Mfr. S
32768,32,24,10,15,85C,0.0004882961516159551,S2,Mfr. S
40960,56,24,10,15,85C,0.0008545182653279214,S2,Mfr. S
49152,51,24,10,15,85C,0.0007782219916379284,S2,Mfr. S
57344,31,24,10,15,85C,0.0004730368968779565,S2,Mfr. S
65536,29,24,10,15,85C,0.0004425183874019593,S2,Mfr. S
98304,32,24,10,15,85C,0.0004882961516159551,S2,Mfr. S
131072,2,24,10,15,85C,3.051850947599719e-05,S2,Mfr. S
1200000,32764,24,10,1,35C,1.0,S3,Mfr. S
12288,16,24,10,1,50C,0.006028636021100226,S3,Mfr. S
16384,298,24,10,1,50C,0.11228334589299171,S3,Mfr. S
24576,2282,24,10,1,50C,0.8598342125094197,S3,Mfr. S
32768,5,24,10,1,50C,0.0018839487565938207,S3,Mfr. S
40960,1,24,10,1,50C,0.00037678975131876413,S3,Mfr. S
49152,1,24,10,1,50C,0.00037678975131876413,S3,Mfr. S
57344,1,24,10,1,50C,0.00037678975131876413,S3,Mfr. S
65536,2,24,10,1,50C,0.0007535795026375283,S3,Mfr. S
98304,19,24,10,1,50C,0.007159005275056519,S3,Mfr. S
131072,29,24,10,1,50C,0.01092690278824416,S3,Mfr. S
12288,23,24,10,1,85C,0.0007020542718476236,S3,Mfr. S
16384,680,24,10,1,85C,0.020756387167668873,S3,Mfr. S
24576,12797,24,10,1,85C,0.39061689203626265,S3,Mfr. S
32768,18809,24,10,1,85C,0.5741277738774763,S3,Mfr. S
40960,363,24,10,1,85C,0.011080247855682061,S3,Mfr. S
57344,2,24,10,1,85C,6.104819755196727e-05,S3,Mfr. S
65536,7,24,10,1,85C,0.00021366869143188546,S3,Mfr. S
98304,28,24,10,1,85C,0.0008546747657275418,S3,Mfr. S
131072,52,24,10,1,85C,0.0015872531363511492,S3,Mfr. S
1200000,32764,24,10,4,35C,1.0,S3,Mfr. S
12288,10,24,10,4,50C,0.003762227238525207,S3,Mfr. S
16384,300,24,10,4,50C,0.11286681715575621,S3,Mfr. S
24576,2287,24,10,4,50C,0.8604213694507148,S3,Mfr. S
32768,6,24,10,4,50C,0.002257336343115124,S3,Mfr. S
65536,2,24,10,4,50C,0.0007524454477050414,S3,Mfr. S
98304,20,24,10,4,50C,0.007524454477050414,S3,Mfr. S
131072,33,24,10,4,50C,0.012415349887133182,S3,Mfr. S
12288,22,24,10,4,85C,0.0006714686851422292,S3,Mfr. S
16384,594,24,10,4,85C,0.01812965449884019,S3,Mfr. S
24576,11488,24,10,4,85C,0.35062873885972407,S3,Mfr. S
32768,19807,24,10,4,85C,0.6045354657550971,S3,Mfr. S
40960,763,24,10,4,85C,0.023287754852887314,S3,Mfr. S
57344,3,24,10,4,85C,9.1563911610304e-05,S3,Mfr. S
65536,8,24,10,4,85C,0.00024417043096081065,S3,Mfr. S
98304,32,24,10,4,85C,0.0009766817238432426,S3,Mfr. S
131072,47,24,10,4,85C,0.0014345012818947624,S3,Mfr. S
1200000,32764,24,10,10,35C,1.0,S3,Mfr. S
12288,13,24,10,10,50C,0.004883546205860256,S3,Mfr. S
16384,263,24,10,10,50C,0.09879789631855748,S3,Mfr. S
24576,2322,24,10,10,50C,0.8722764838467317,S3,Mfr. S
32768,4,24,10,10,50C,0.0015026296018031556,S3,Mfr. S
40960,1,24,10,10,50C,0.0003756574004507889,S3,Mfr. S
57344,1,24,10,10,50C,0.0003756574004507889,S3,Mfr. S
98304,19,24,10,10,50C,0.007137490608564989,S3,Mfr. S
131072,39,24,10,10,50C,0.014650638617580767,S3,Mfr. S
12288,23,24,10,10,85C,0.0007019899890123306,S3,Mfr. S
16384,589,24,10,10,85C,0.017977047979489683,S3,Mfr. S
24576,12347,24,10,10,85C,0.37684653888414116,S3,Mfr. S
32768,19274,24,10,10,85C,0.588267610792333,S3,Mfr. S
40960,443,24,10,10,85C,0.01352093761445489,S3,Mfr. S
57344,2,24,10,10,85C,6.104260774020266e-05,S3,Mfr. S
65536,3,24,10,10,85C,9.1563911610304e-05,S3,Mfr. S
98304,29,24,10,10,85C,0.0008851178122329386,S3,Mfr. S
131072,54,24,10,10,85C,0.001648150408985472,S3,Mfr. S
1200000,32764,24,10,15,35C,1.0,S3,Mfr. S
12288,13,24,10,15,50C,0.004896421845574388,S3,Mfr. S
16384,305,24,10,15,50C,0.11487758945386065,S3,Mfr. S
24576,2282,24,10,15,50C,0.8595103578154426,S3,Mfr. S
32768,2,24,10,15,50C,0.0007532956685499058,S3,Mfr. S
57344,1,24,10,15,50C,0.0003766478342749529,S3,Mfr. S
65536,3,24,10,15,50C,0.0011299435028248588,S3,Mfr. S
98304,16,24,10,15,50C,0.006026365348399247,S3,Mfr. S
131072,33,24,10,15,50C,0.012429378531073447,S3,Mfr. S
12288,21,24,10,15,85C,0.0006409278193193957,S3,Mfr. S
16384,653,24,10,15,85C,0.01992980314359835,S3,Mfr. S
24576,11983,24,10,15,85C,0.3657256218525866,S3,Mfr. S
32768,19486,24,10,15,85C,0.5947199755837022,S3,Mfr. S
40960,531,24,10,15,85C,0.01620631771707615,S3,Mfr. S
49152,1,24,10,15,85C,3.052037234854265e-05,S3,Mfr. S
57344,1,24,10,15,85C,3.052037234854265e-05,S3,Mfr. S
65536,1,24,10,15,85C,3.052037234854265e-05,S3,Mfr. S
98304,37,24,10,15,85C,0.001129253776896078,S3,Mfr. S
131072,51,24,10,15,85C,0.0015565389897756754,S3,Mfr. S
1200000,131068,24,10,1,35C,1.0,S4,Mfr. S
8192,1,24,10,1,85C,7.630267746095211e-06,S4,Mfr. S
12288,459,24,10,1,85C,0.0035022928954577016,S4,Mfr. S
16384,9485,24,10,1,85C,0.07237308957171307,S4,Mfr. S
24576,103050,24,10,1,85C,0.7862990912351114,S4,Mfr. S
32768,16345,24,10,1,85C,0.12471672630992621,S4,Mfr. S
40960,950,24,10,1,85C,0.00724875435879045,S4,Mfr. S
49152,25,24,10,1,85C,0.00019075669365238026,S4,Mfr. S
57344,38,24,10,1,85C,0.000289950174351618,S4,Mfr. S
65536,232,24,10,1,85C,0.0017702221170940889,S4,Mfr. S
98304,248,24,10,1,85C,0.0018923064010316123,S4,Mfr. S
131072,224,24,10,1,85C,0.0017091799751253272,S4,Mfr. S
1200000,131068,24,10,4,35C,1.0,S4,Mfr. S
12288,402,24,10,4,85C,0.0030674144443172714,S4,Mfr. S
16384,9224,24,10,4,85C,0.07038266376712067,S4,Mfr. S
24576,102717,24,10,4,85C,0.7837701728282019,S4,Mfr. S
32768,16772,24,10,4,85C,0.12797680363206287,S4,Mfr. S
40960,1177,24,10,4,85C,0.00898096219144634,S4,Mfr. S
49152,14,24,10,4,85C,0.00010682537865781542,S4,Mfr. S
57344,24,24,10,4,85C,0.000183129220556255,S4,Mfr. S
65536,251,24,10,4,85C,0.0019152264316508337,S4,Mfr. S
98304,274,24,10,4,85C,0.0020907252680172446,S4,Mfr. S
131072,200,24,10,4,85C,0.0015260768379687917,S4,Mfr. S
1200000,131068,24,10,10,35C,1.0,S4,Mfr. S
8192,1,24,10,10,85C,7.630500637146803e-06,S4,Mfr. S
12288,399,24,10,10,85C,0.0030445697542215745,S4,Mfr. S
16384,8596,24,10,10,85C,0.06559178347691393,S4,Mfr. S
24576,103062,24,10,10,85C,0.7864146566656238,S4,Mfr. S
32768,16973,24,10,10,85C,0.12951248731429268,S4,Mfr. S
40960,1247,24,10,10,85C,0.009515234294522064,S4,Mfr. S
49152,20,24,10,10,85C,0.00015261001274293606,S4,Mfr. S
57344,34,24,10,10,85C,0.0002594370216629913,S4,Mfr. S
65536,219,24,10,10,85C,0.00167107963953515,S4,Mfr. S
98304,304,24,10,10,85C,0.002319672193692628,S4,Mfr. S
131072,198,24,10,10,85C,0.001510839126155067,S4,Mfr. S
1200000,131068,24,10,15,35C,1.0,S4,Mfr. S
8192,1,24,10,15,85C,7.630093087135663e-06,S4,Mfr. S
12288,431,24,10,15,85C,0.0032885701205554708,S4,Mfr. S
16384,9594,24,10,15,85C,0.07320311307797955,S4,Mfr. S
24576,102959,24,10,15,85C,0.7855867541584007,S4,Mfr. S
32768,16359,24,10,15,85C,0.12482069281245231,S4,Mfr. S
40960,937,24,10,15,85C,0.007149397222646116,S4,Mfr. S
49152,17,24,10,15,85C,0.00012971158248130626,S4,Mfr. S
57344,39,24,10,15,85C,0.00029757363039829084,S4,Mfr. S
65536,229,24,10,15,85C,0.001747291316954067,S4,Mfr. S
98304,267,24,10,15,85C,0.002037234854265222,S4,Mfr. S
131072,227,24,10,15,85C,0.0017320311307797956,S4,Mfr. S
1200000,131068,24,10,1,35C,1.0,H3,Mfr. H
12288,173,24,10,1,85C,0.0013199053940642406,H3,Mfr. H
16384,4978,24,10,1,85C,0.03797970550087739,H3,Mfr. H
24576,99929,24,10,1,85C,0.7624093995574883,H3,Mfr. H
32768,25735,24,10,1,85C,0.1963454642557412,H3,Mfr. H
40960,3,24,10,1,85C,2.2888532845044633e-05,H3,Mfr. H
57344,9,24,10,1,85C,6.86655985351339e-05,H3,Mfr. H
65536,129,24,10,1,85C,0.0009842069123369192,H3,Mfr. H
98304,29,24,10,1,85C,0.00022125581750209812,H3,Mfr. H
131072,85,24,10,1,85C,0.0006485084306095979,H3,Mfr. H
1200000,131068,24,10,4,35C,1.0,H3,Mfr. H
12288,214,24,10,4,85C,0.0016327402569658498,H3,Mfr. H
16384,5315,24,10,4,85C,0.04055146946623127,H3,Mfr. H
24576,102019,24,10,4,85C,0.7783669545579394,H3,Mfr. H
32768,23267,24,10,4,85C,0.17751853999450667,H3,Mfr. H
40960,2,24,10,4,85C,1.5259254737998596e-05,H3,Mfr. H
57344,6,24,10,4,85C,4.577776421399579e-05,H3,Mfr. H
65536,132,24,10,4,85C,0.0010071108127079073,H3,Mfr. H
98304,46,24,10,4,85C,0.0003509628589739677,H3,Mfr. H
131072,67,24,10,4,85C,0.000511185033722953,H3,Mfr. H
1200000,131068,24,10,10,35C,1.0,H3,Mfr. H
12288,186,24,10,10,85C,0.0014190890363927672,H3,Mfr. H
16384,5355,24,10,10,85C,0.04085603112840467,H3,Mfr. H
24576,101907,24,10,10,85C,0.7775005722133211,H3,Mfr. H
32768,23368,24,10,10,85C,0.178286411841001,H3,Mfr. H
49152,8,24,10,10,85C,6.103608758678569e-05,H3,Mfr. H
57344,6,24,10,10,85C,4.5777065690089265e-05,H3,Mfr. H
65536,132,24,10,10,85C,0.001007095445181964,H3,Mfr. H
98304,45,24,10,10,85C,0.0003433279926756695,H3,Mfr. H
131072,63,24,10,10,85C,0.0004806591897459373,H3,Mfr. H
1200000,131068,24,10,15,35C,1.0,H3,Mfr. H
12288,220,24,10,15,85C,0.0016784924086366065,H3,Mfr. H
16384,5783,24,10,15,85C,0.044121461814297706,H3,Mfr. H
24576,103183,24,10,15,85C,0.7872358281834134,H3,Mfr. H
32768,21630,24,10,15,85C,0.1650263218127718,H3,Mfr. H
40960,3,24,10,15,85C,2.2888532845044633e-05,H3,Mfr. H
49152,2,24,10,15,85C,1.5259021896696422e-05,H3,Mfr. H
57344,7,24,10,15,85C,5.3406576638437476e-05,H3,Mfr. H
65536,129,24,10,15,85C,0.0009842069123369192,H3,Mfr. H
98304,35,24,10,15,85C,0.0002670328831921874,H3,Mfr. H
131072,78,24,10,15,85C,0.0005951018539711605,H3,Mfr. H
1200000,65532,24,10,1,35C,1.0,S1,Mfr. S
24576,66,24,10,1,85C,0.0010123165176311793,S1,Mfr. S
32768,1318,24,10,1,85C,0.020215654094513553,S1,Mfr. S
40960,5820,24,10,1,85C,0.089267911100204,S1,Mfr. S
49152,10913,24,10,1,85C,0.16738500237741,S1,Mfr. S
57344,15525,24,10,1,85C,0.2381244535791524,S1,Mfr. S
65536,17394,24,10,1,85C,0.2667914167829808,S1,Mfr. S
98304,14077,24,10,1,85C,0.21591484270748654,S1,Mfr. S
131072,84,24,10,1,85C,0.001288402840621501,S1,Mfr. S
1200000,65532,24,10,4,35C,1.0,S1,Mfr. S
16384,1,24,10,4,85C,1.5339305436249846e-05,S1,Mfr. S
24576,50,24,10,4,85C,0.0007669652718124923,S1,Mfr. S
32768,1101,24,10,4,85C,0.01688857528531108,S1,Mfr. S
40960,5708,24,10,4,85C,0.08755675543011412,S1,Mfr. S
49152,12235,24,10,4,85C,0.18767640201251687,S1,Mfr. S
57344,17008,24,10,4,85C,0.26089090685973737,S1,Mfr. S
65536,17267,24,10,4,85C,0.2648637869677261,S1,Mfr. S
98304,11736,24,10,4,85C,0.1800220885998282,S1,Mfr. S
131072,86,24,10,4,85C,0.0013191802675174868,S1,Mfr. S
1200000,65532,24,10,10,35C,1.0,S1,Mfr. S
24576,64,24,10,10,85C,0.0009814897173616329,S1,Mfr. S
32768,1113,24,10,10,85C,0.01706871961599215,S1,Mfr. S
40960,5697,24,10,10,85C,0.0873679206220191,S1,Mfr. S
49152,12245,24,10,10,85C,0.18778658732958117,S1,Mfr. S
57344,17076,24,10,10,85C,0.2618737252135507,S1,Mfr. S
65536,17151,24,10,10,85C,0.26302390847608387,S1,Mfr. S
98304,11764,24,10,10,85C,0.18041007867253517,S1,Mfr. S
131072,97,24,10,10,85C,0.001487570352876225,S1,Mfr. S
1200000,65532,24,10,15,35C,1.0,S1,Mfr. S
24576,95,24,10,15,85C,0.0014574799404734509,S1,Mfr. S
32768,1368,24,10,15,85C,0.02098771114281769,S1,Mfr. S
40960,6076,24,10,15,85C,0.09321734861385987,S1,Mfr. S
49152,10791,24,10,15,85C,0.16555437934367376,S1,Mfr. S
57344,15418,24,10,15,85C,0.23654132339178596,S1,Mfr. S
65536,17525,24,10,15,85C,0.26886669428207605,S1,Mfr. S
98304,13839,24,10,15,85C,0.21231647259170616,S1,Mfr. S
131072,69,24,10,15,85C,0.0010585906936070328,S1,Mfr. S
4096,13,24,10,1,85C,4.9646365122282817e-05,M2,Mfr. M
8192,69748,24,10,1,85C,0.26636420573453706,M2,Mfr. M
12288,191515,24,10,1,85C,0.7313864320303072,M2,Mfr. M
16384,364,24,10,1,85C,0.0013900982234239189,M2,Mfr. M
24576,79,24,10,1,85C,0.0003016971418969494,M2,Mfr. M
131072,133,24,10,1,85C,0.0005079205047125858,M2,Mfr. M
4096,10,24,10,4,85C,3.8191553556015554e-05,M2,Mfr. M
8192,70882,24,10,4,85C,0.27070936991574945,M2,Mfr. M
12288,190489,24,10,4,85C,0.7275070845331847,M2,Mfr. M
16384,255,24,10,4,85C,0.0009738846156783966,M2,Mfr. M
24576,60,24,10,4,85C,0.0002291493213360933,M2,Mfr. M
131072,142,24,10,4,85C,0.0005423200604954208,M2,Mfr. M
4096,15,24,10,10,85C,5.728645519053475e-05,M2,Mfr. M
8192,71404,24,10,10,85C,0.2726988030949962,M2,Mfr. M
12288,189908,24,10,10,85C,0.7252770754882716,M2,Mfr. M
16384,313,24,10,10,85C,0.001195377364975825,M2,Mfr. M
24576,65,24,10,10,85C,0.00024824130582565057,M2,Mfr. M
131072,137,24,10,10,85C,0.0005232162907402173,M2,Mfr. M
4096,11,24,10,15,85C,4.201311573085634e-05,M2,Mfr. M
8192,66535,24,10,15,85C,0.2541220595593206,M2,Mfr. M
12288,194764,24,10,15,85C,0.7438765883822277,M2,Mfr. M
16384,324,24,10,15,85C,0.0012374772269815868,M2,Mfr. M
24576,47,24,10,15,85C,0.0001795105853954771,M2,Mfr. M
131072,142,24,10,15,85C,0.0005423511303437818,M2,Mfr. M
4096,14,24,10,1,85C,0.000106864518689841,M3,Mfr. M
8192,74845,24,10,1,85C,0.5713053500957964,M3,Mfr. M
12288,55957,24,10,1,85C,0.42712984802338805,M3,Mfr. M
16384,3,24,10,1,85C,2.2899539719251644e-05,M3,Mfr. M
131072,188,24,10,1,85C,0.0014350378224064363,M3,Mfr. M
4096,14,24,10,4,85C,0.0001068628872825531,M3,Mfr. M
8192,78400,24,10,4,85C,0.5984321687822974,M3,Mfr. M
12288,52404,24,10,4,85C,0.40000305322535096,M3,Mfr. M
16384,9,24,10,4,85C,6.8697570395927e-05,M3,Mfr. M
131072,182,24,10,4,85C,0.0013892175346731904,M3,Mfr. M
4096,12,24,10,10,85C,9.159676052790267e-05,M3,Mfr. M
8192,78257,24,10,10,85C,0.5973406407193399,M3,Mfr. M
12288,52547,24,10,10,85C,0.40109458128830844,M3,Mfr. M
16384,4,24,10,10,85C,3.0532253509300884e-05,M3,Mfr. M
131072,189,24,10,10,85C,0.001442648978314467,M3,Mfr. M
4096,10,24,10,15,85C,7.633121641426478e-05,M3,Mfr. M
8192,73367,24,10,15,85C,0.5600192354665364,M3,Mfr. M
12288,57439,24,10,15,85C,0.43843887396189546,M3,Mfr. M
16384,9,24,10,15,85C,6.86980947728383e-05,M3,Mfr. M
131072,183,24,10,15,85C,0.0013968612603810454,M3,Mfr. M
1200000,131068,24,10,1,35C,1.0,H2,Mfr. H
12288,203,24,10,1,85C,0.0015488261728734158,H2,Mfr. H
16384,5217,24,10,1,85C,0.03980406967428872,H2,Mfr. H
24576,100508,24,10,1,85C,0.7668444383406959,H2,Mfr. H
32768,24885,24,10,1,85C,0.18986472567465495,H2,Mfr. H
40960,3,24,10,1,85C,2.2889056741971663e-05,H2,Mfr. H
49152,3,24,10,1,85C,2.2889056741971663e-05,H2,Mfr. H
57344,128,24,10,1,85C,0.0009765997543241243,H2,Mfr. H
65536,2,24,10,1,85C,1.5259371161314442e-05,H2,Mfr. H
98304,34,24,10,1,85C,0.00025940930974234554,H2,Mfr. H
131072,84,24,10,1,85C,0.0006408935887752066,H2,Mfr. H
1200000,131068,24,10,4,35C,1.0,H2,Mfr. H
12288,244,24,10,4,85C,0.0018616290780358287,H2,Mfr. H
16384,5923,24,10,4,85C,0.04519028290658284,H2,Mfr. H
24576,103831,24,10,4,85C,0.7921918393505661,H2,Mfr. H
32768,20818,24,10,4,85C,0.1588335825678274,H2,Mfr. H
49152,1,24,10,4,85C,7.629627368999298e-06,H2,Mfr. H
57344,130,24,10,4,85C,0.0009918515579699087,H2,Mfr. H
98304,39,24,10,4,85C,0.0002975554673909726,H2,Mfr. H
131072,82,24,10,4,85C,0.0006256294442579424,H2,Mfr. H
1200000,131068,24,10,10,35C,1.0,H2,Mfr. H
8192,1,24,10,10,85C,7.629569158229635e-06,H2,Mfr. H
12288,198,24,10,10,85C,0.0015106546933294678,H2,Mfr. H
16384,5204,24,10,10,85C,0.03970427789942702,H2,Mfr. H
24576,101633,24,10,10,85C,0.7754160022583525,H2,Mfr. H
32768,23779,24,10,10,85C,0.18142352501354247,H2,Mfr. H
40960,1,24,10,10,85C,7.629569158229635e-06,H2,Mfr. H
57344,128,24,10,10,85C,0.0009765848522533933,H2,Mfr. H
65536,1,24,10,10,85C,7.629569158229635e-06,H2,Mfr. H
98304,45,24,10,10,85C,0.00034333061212033357,H2,Mfr. H
131072,79,24,10,10,85C,0.0006027359635001412,H2,Mfr. H
1200000,131068,24,10,15,35C,1.0,H2,Mfr. H
12288,238,24,10,15,85C,0.001815851313821833,H2,Mfr. H
16384,5834,24,10,15,85C,0.0445112460707419,H2,Mfr. H
24576,103553,24,10,15,85C,0.7900708029419843,H2,Mfr. H
32768,21192,24,10,15,85C,0.16168706320383314,H2,Mfr. H
49152,1,24,10,15,85C,7.629627368999298e-06,H2,Mfr. H
57344,128,24,10,15,85C,0.0009765923032319102,H2,Mfr. H
65536,1,24,10,15,85C,7.629627368999298e-06,H2,Mfr. H
98304,41,24,10,15,85C,0.0003128147221289712,H2,Mfr. H
131072,80,24,10,15,85C,0.0006103701895199438,H2,Mfr. H
32768,18,24,10,1,85C,0.00013768415255404102,M1,Mfr. M
40960,233,24,10,1,85C,0.0017822448636161978,M1,Mfr. M
49152,1559,24,10,1,85C,0.01192497743509722,M1,Mfr. M
57344,6192,24,10,1,85C,0.04736334847859011,M1,Mfr. M
65536,16309,24,10,1,85C,0.12474949133354751,M1,Mfr. M
98304,99371,24,10,1,85C,0.7601006624137562,M1,Mfr. M
131072,7052,24,10,1,85C,0.05394159132283874,M1,Mfr. M
32768,9,24,10,4,85C,6.884365605709434e-05,M1,Mfr. M
40960,160,24,10,4,85C,0.0012238872187927882,M1,Mfr. M
49152,1250,24,10,4,85C,0.009561618896818658,M1,Mfr. M
57344,5224,24,10,4,85C,0.039959917693584535,M1,Mfr. M
65536,14527,24,10,4,85C,0.11112131017126772,M1,Mfr. M
98304,100963,24,10,4,85C,0.7722957829436018,M1,Mfr. M
131072,8598,24,10,4,85C,0.06576863941987746,M1,Mfr. M
32768,11,24,10,10,85C,8.414546455946025e-05,M1,Mfr. M
40960,162,24,10,10,85C,0.0012392332053302326,M1,Mfr. M
49152,1145,24,10,10,85C,0.008758777901871089,M1,Mfr. M
57344,4951,24,10,10,85C,0.03787310863944433,M1,Mfr. M
65536,14045,24,10,10,85C,0.10743845906705629,M1,Mfr. M
98304,102404,24,10,10,85C,0.7833483775224516,M1,Mfr. M
131072,8008,24,10,10,85C,0.06125789819928706,M1,Mfr. M
32768,13,24,10,15,85C,9.943931524557686e-05,M1,Mfr. M
40960,208,24,10,15,85C,0.0015910290439292297,M1,Mfr. M
49152,1298,24,10,15,85C,0.00992863316836606,M1,Mfr. M
57344,5599,24,10,15,85C,0.042827748158460376,M1,Mfr. M
65536,15120,24,10,15,85C,0.1156555728087017,M1,Mfr. M
98304,101424,24,10,15,85C,0.7758102391897991,M1,Mfr. M
131072,7071,24,10,15,85C,0.054087338315498,M1,Mfr. M
1200000,131068,24,10,1,35C,1.0,H1,Mfr. H
12288,201,24,10,1,85C,0.0015335434008041566,H1,Mfr. H
16384,5826,24,10,1,85C,0.044449869915845854,H1,Mfr. H
24576,103194,24,10,1,85C,0.7873257597143489,H1,Mfr. H
32768,21595,24,10,1,85C,0.16476054597196896,H1,Mfr. H
40960,1,24,10,1,85C,7.629569158229635e-06,H1,Mfr. H
49152,2,24,10,1,85C,1.525913831645927e-05,H1,Mfr. H
57344,129,24,10,1,85C,0.0009842144214116228,H1,Mfr. H
65536,1,24,10,1,85C,7.629569158229635e-06,H1,Mfr. H
98304,48,24,10,1,85C,0.00036621931959502247,H1,Mfr. H
131072,72,24,10,1,85C,0.0005493289793925337,H1,Mfr. H
1200000,131068,24,10,4,35C,1.0,H1,Mfr. H
12288,263,24,10,4,85C,0.0020065919980468156,H1,Mfr. H
16384,6455,24,10,4,85C,0.04924924466689047,H1,Mfr. H
24576,105742,24,10,4,85C,0.8067720572527238,H1,Mfr. H
32768,18357,24,10,4,85C,0.1400570696127201,H1,Mfr. H
40960,2,24,10,4,85C,1.5259254737998596e-05,H1,Mfr. H
49152,1,24,10,4,85C,7.629627368999298e-06,H1,Mfr. H
57344,128,24,10,4,85C,0.0009765923032319102,H1,Mfr. H
65536,1,24,10,4,85C,7.629627368999298e-06,H1,Mfr. H
98304,50,24,10,4,85C,0.0003814813684499649,H1,Mfr. H
131072,69,24,10,4,85C,0.0005264442884609516,H1,Mfr. H
1200000,131068,24,10,10,35C,1.0,H1,Mfr. H
12288,226,24,10,10,85C,0.0017243089412285319,H1,Mfr. H
16384,5609,24,10,10,85C,0.04279490642190635,H1,Mfr. H
24576,101341,24,10,10,85C,0.7731999664293835,H1,Mfr. H
32768,23640,24,10,10,85C,0.18036576712673671,H1,Mfr. H
40960,1,24,10,10,85C,7.629685580657221e-06,H1,Mfr. H
57344,129,24,10,10,85C,0.0009842294399047815,H1,Mfr. H
65536,4,24,10,10,85C,3.0518742322628884e-05,H1,Mfr. H
98304,53,24,10,10,85C,0.0004043733357748327,H1,Mfr. H
131072,64,24,10,10,85C,0.0004882998771620622,H1,Mfr. H
1200000,131068,24,10,15,35C,1.0,H1,Mfr. H
8192,1,24,10,15,85C,7.629510948348211e-06,H1,Mfr. H
12288,216,24,10,15,85C,0.0016479743648432135,H1,Mfr. H
16384,5861,24,10,15,85C,0.044716563668268865,H1,Mfr. H
24576,102268,24,10,15,85C,0.7802548256656748,H1,Mfr. H
32768,22469,24,10,15,85C,0.17142748149843595,H1,Mfr. H
40960,1,24,10,15,85C,7.629510948348211e-06,H1,Mfr. H
49152,4,24,10,15,85C,3.0518043793392844e-05,H1,Mfr. H
57344,129,24,10,15,85C,0.0009842069123369192,H1,Mfr. H
65536,2,24,10,15,85C,1.5259021896696422e-05,H1,Mfr. H
98304,48,24,10,15,85C,0.0003662165255207141,H1,Mfr. H
131072,71,24,10,15,85C,0.000541695277332723,H1,Mfr. H
4096,19,24,10,1,85C,0.000144960708018616,M0,Mfr. M
8192,79208,24,10,1,85C,0.604318303196765,M0,Mfr. M
12288,51588,24,10,1,85C,0.3935912108033875,M0,Mfr. M
16384,1,24,10,1,85C,7.629510948348211e-06,M0,Mfr. M
24576,65,24,10,1,85C,0.0004959182116426337,M0,Mfr. M
32768,125,24,10,1,85C,0.0009536888685435263,M0,Mfr. M
40960,57,24,10,1,85C,0.00043488212405584805,M0,Mfr. M
49152,6,24,10,1,85C,4.5777065690089265e-05,M0,Mfr. M
131072,1,24,10,1,85C,7.629510948348211e-06,M0,Mfr. M
4096,9,24,10,4,85C,6.86655985351339e-05,M0,Mfr. M
8192,83975,24,10,4,85C,0.6406881818875411,M0,Mfr. M
12288,46831,24,10,4,85C,0.35729762722209507,M0,Mfr. M
16384,6,24,10,4,85C,4.5777065690089265e-05,M0,Mfr. M
24576,53,24,10,4,85C,0.0004043640802624552,M0,Mfr. M
32768,145,24,10,4,85C,0.0011062790875104906,M0,Mfr. M
40960,44,24,10,4,85C,0.0003356984817273213,M0,Mfr. M
49152,6,24,10,4,85C,4.5777065690089265e-05,M0,Mfr. M
131072,1,24,10,4,85C,7.629510948348211e-06,M0,Mfr. M
4096,16,24,10,10,85C,0.00012207217517357137,M0,Mfr. M
8192,84063,24,10,10,85C,0.6413595788509957,M0,Mfr. M
12288,46736,24,10,10,85C,0.356572823682002,M0,Mfr. M
16384,3,24,10,10,85C,2.2888532845044633e-05,M0,Mfr. M
24576,60,24,10,10,85C,0.00045777065690089265,M0,Mfr. M
32768,136,24,10,10,85C,0.0010376134889753567,M0,Mfr. M
40960,54,24,10,10,85C,0.0004119935912108034,M0,Mfr. M
49152,1,24,10,10,85C,7.629510948348211e-06,M0,Mfr. M
131072,1,24,10,10,85C,7.629510948348211e-06,M0,Mfr. M
4096,12,24,10,15,85C,9.155413138017853e-05,M0,Mfr. M
8192,78319,24,10,15,85C,0.5975356679636835,M0,Mfr. M
12288,52485,24,10,15,85C,0.40043488212405587,M0,Mfr. M
16384,7,24,10,15,85C,5.3406576638437476e-05,M0,Mfr. M
24576,57,24,10,15,85C,0.00043488212405584805,M0,Mfr. M
32768,130,24,10,15,85C,0.0009918364232852674,M0,Mfr. M
40960,56,24,10,15,85C,0.0004272526131074998,M0,Mfr. M
49152,3,24,10,15,85C,2.2888532845044633e-05,M0,Mfr. M
131072,1,24,10,15,85C,7.629510948348211e-06,M0,Mfr. M
1200000,65532,24,10,1,35C,1.0,S0,Mfr. S
8192,31,24,10,1,85C,0.0004756060141147591,S0,Mfr. S
24576,39,24,10,1,85C,0.0005983430500153421,S0,Mfr. S
32768,734,24,10,1,85C,0.01126112304387849,S0,Mfr. S
40960,4261,24,10,1,85C,0.06537281374654802,S0,Mfr. S
49152,10440,24,10,1,85C,0.16017183185026082,S0,Mfr. S
57344,15236,24,10,1,85C,0.23375268487266032,S0,Mfr. S
65536,17973,24,10,1,85C,0.27574409328014726,S0,Mfr. S
98304,16394,24,10,1,85C,0.2515188708192697,S0,Mfr. S
131072,72,24,10,1,85C,0.001104633323105247,S0,Mfr. S
1200000,65532,24,10,4,35C,1.0,S0,Mfr. S
24576,59,24,10,4,85C,0.0009050329033148748,S0,Mfr. S
32768,758,24,10,4,85C,0.011627371876486018,S0,Mfr. S
40960,4779,24,10,4,85C,0.07330766516850486,S0,Mfr. S
49152,11334,24,10,4,85C,0.17385835468086086,S0,Mfr. S
57344,16160,24,10,4,85C,0.24788697826387077,S0,Mfr. S
65536,17152,24,10,4,85C,0.263103802672148,S0,Mfr. S
98304,14862,24,10,4,85C,0.22797625439094354,S0,Mfr. S
131072,87,24,10,4,85C,0.0013345400438710864,S0,Mfr. S
1200000,65532,24,10,10,35C,1.0,S0,Mfr. S
16384,2,24,10,10,85C,3.067955207853965e-05,S0,Mfr. S
24576,39,24,10,10,85C,0.0005982512655315233,S0,Mfr. S
32768,784,24,10,10,85C,0.012026384414787544,S0,Mfr. S
40960,4418,24,10,10,85C,0.0677711305414941,S0,Mfr. S
49152,10335,24,10,10,85C,0.15853658536585366,S0,Mfr. S
57344,15331,24,10,10,85C,0.2351741064580457,S0,Mfr. S
65536,17079,24,10,10,85C,0.26198803497468937,S0,Mfr. S
98304,17125,24,10,10,85C,0.2626936646724958,S0,Mfr. S
131072,77,24,10,10,85C,0.0011811627550237767,S0,Mfr. S
1200000,65532,24,10,15,35C,1.0,S0,Mfr. S
24576,40,24,10,15,85C,0.0006137228427642077,S0,Mfr. S
32768,745,24,10,15,85C,0.011430587946483368,S0,Mfr. S
40960,4397,24,10,15,85C,0.06746348349085553,S0,Mfr. S
49152,10102,24,10,15,85C,0.15499570394010065,S0,Mfr. S
57344,14833,24,10,15,85C,0.22758377316803732,S0,Mfr. S
65536,17186,24,10,15,85C,0.26368601939364184,S0,Mfr. S
98304,17794,24,10,15,85C,0.2730146066036578,S0,Mfr. S
131072,79,24,10,15,85C,0.00121210261445931,S0,Mfr. S
1200000,131068,24,10,1,35C,1.0,H0,Mfr. H
12288,67,24,10,1,85C,0.0005111772335393302,H0,Mfr. H
16384,1649,24,10,1,85C,0.0125810635538262,H0,Mfr. H
24576,30930,24,10,1,85C,0.23598077363241016,H0,Mfr. H
32768,71760,24,10,1,85C,0.5474937056534677,H0,Mfr. H
40960,26024,24,10,1,85C,0.19855039291981383,H0,Mfr. H
49152,259,24,10,1,85C,0.0019760433356221865,H0,Mfr. H
57344,24,24,10,1,85C,0.00018310826276035706,H0,Mfr. H
65536,28,24,10,1,85C,0.0002136263065537499,H0,Mfr. H
98304,244,24,10,1,85C,0.0018616006713969636,H0,Mfr. H
131072,85,24,10,1,85C,0.0006485084306095979,H0,Mfr. H
1200000,131068,24,10,4,35C,1.0,H0,Mfr. H
12288,86,24,10,4,85C,0.0006561379415579462,H0,Mfr. H
16384,1764,24,10,4,85C,0.013458457312886245,H0,Mfr. H
24576,32173,24,10,4,85C,0.24546425574120698,H0,Mfr. H
32768,73920,24,10,4,85C,0.5639734493018997,H0,Mfr. H
40960,22616,24,10,4,85C,0.17254901960784313,H0,Mfr. H
49152,134,24,10,4,85C,0.0010223544670786603,H0,Mfr. H
57344,13,24,10,4,85C,9.918364232852674e-05,H0,Mfr. H
65536,35,24,10,4,85C,0.0002670328831921874,H0,Mfr. H
98304,242,24,10,4,85C,0.001846341649500267,H0,Mfr. H
131072,87,24,10,4,85C,0.0006637674525062944,H0,Mfr. H
1200000,131068,24,10,10,35C,1.0,H0,Mfr. H
12288,72,24,10,10,85C,0.0005493247882810712,H0,Mfr. H
16384,1405,24,10,10,85C,0.010719462882429236,H0,Mfr. H
24576,31522,24,10,10,85C,0.2404974441138323,H0,Mfr. H
32768,74074,24,10,10,85C,0.5651483939879454,H0,Mfr. H
40960,23493,24,10,10,85C,0.17924010070954452,H0,Mfr. H
49152,128,24,10,10,85C,0.000976577401388571,H0,Mfr. H
57344,12,24,10,10,85C,9.155413138017853e-05,H0,Mfr. H
65536,49,24,10,10,85C,0.00037384603646906236,H0,Mfr. H
98304,236,24,10,10,85C,0.0018005645838101779,H0,Mfr. H
131072,79,24,10,10,85C,0.0006027313649195087,H0,Mfr. H
1200000,131068,24,10,15,35C,1.0,H0,Mfr. H
4096,1,24,10,15,85C,7.629510948348211e-06,H0,Mfr. H
12288,62,24,10,15,85C,0.0004730296787975891,H0,Mfr. H
16384,1729,24,10,15,85C,0.013191424429694057,H0,Mfr. H
24576,32281,24,10,15,85C,0.2462882429236286,H0,Mfr. H
32768,74932,24,10,15,85C,0.5716945143816281,H0,Mfr. H
40960,21576,24,10,15,85C,0.164614328221561,H0,Mfr. H
49152,112,24,10,15,85C,0.0008545052262149996,H0,Mfr. H
57344,21,24,10,15,85C,0.00016021972991531243,H0,Mfr. H
65536,36,24,10,15,85C,0.0002746623941405356,H0,Mfr. H
98304,241,24,10,15,85C,0.0018387121385519188,H0,Mfr. H
131072,79,24,10,15,85C,0.0006027313649195087,H0,Mfr. H


==> mainmatter/06_svard/figures/hcfirst_tAggOn.csv <==
hcfirst_base,norm_hcfirst,count,pdf,dimm,mfr
8192.0,1.0,13,1.1818181818181819,M4,Mfr. M
12288.0,0.6666666666666666,492,1.1522248243559718,M4,Mfr. M
12288.0,1.0,6747,2.4988888888888887,M4,Mfr. M
16384.0,0.5,8246,1.1790105804975692,M4,Mfr. M
16384.0,0.75,69192,1.5708674824619158,M4,Mfr. M
16384.0,1.0,60340,1.3098882014544666,M4,Mfr. M
24576.0,0.16666666666666666,6,1.0,M4,Mfr. M
24576.0,0.3333333333333333,82452,1.1804320749044368,M4,Mfr. M
24576.0,0.5,671276,1.571471378674233,M4,Mfr. M
24576.0,0.6666666666666666,136546,1.0,M4,Mfr. M
24576.0,1.0,446310,1.0000470547111848,M4,Mfr. M
32768.0,0.25,5380,1.1808604038630377,M4,Mfr. M
32768.0,0.375,42503,1.5877101232723199,M4,Mfr. M
32768.0,0.5,7940,1.0,M4,Mfr. M
32768.0,1.0,27944,1.0,M4,Mfr. M
40960.0,0.2,2,1.0,M4,Mfr. M
40960.0,0.3,6,1.5,M4,Mfr. M
40960.0,1.0,7,1.0,M4,Mfr. M
49152.0,0.16666666666666666,5,1.25,M4,Mfr. M
49152.0,0.25,12,1.5,M4,Mfr. M
49152.0,0.3333333333333333,1,1.0,M4,Mfr. M
49152.0,1.0,29,1.0,M4,Mfr. M
57344.0,0.14285714285714285,14,1.1666666666666667,M4,Mfr. M
57344.0,0.21428571428571427,82,1.7446808510638299,M4,Mfr. M
57344.0,0.2857142857142857,2,1.0,M4,Mfr. M
57344.0,1.0,96,1.0,M4,Mfr. M
65536.0,0.125,31,1.1923076923076923,M4,Mfr. M
65536.0,0.1875,124,1.5897435897435896,M4,Mfr. M
65536.0,0.25,11,1.0,M4,Mfr. M
65536.0,1.0,164,1.0,M4,Mfr. M
98304.0,0.08333333333333333,129,1.2285714285714286,M4,Mfr. M
98304.0,0.125,648,1.6963350785340314,M4,Mfr. M
98304.0,0.16666666666666666,39,1.0,M4,Mfr. M
98304.0,0.25,2,1.0,M4,Mfr. M
98304.0,1.0,777,1.0,M4,Mfr. M
131072.0,0.0625,24,1.2,M4,Mfr. M
131072.0,0.09375,139,1.6951219512195121,M4,Mfr. M
131072.0,0.125,9,1.0,M4,Mfr. M
131072.0,1.0,202,1.0,M4,Mfr. M
8192.0,0.5,6,1.5,S2,Mfr. S
8192.0,1.0,2106,2.888888888888889,S2,Mfr. S
12288.0,0.3333333333333333,77,1.0405405405405406,S2,Mfr. S
12288.0,0.6666666666666666,144601,1.6860730859821367,S2,Mfr. S
12288.0,1.0,97761,1.1338684048759555,S2,Mfr. S
16384.0,0.125,1,1.0,S2,Mfr. S
16384.0,0.25,104,1.0,S2,Mfr. S
16384.0,0.5,202135,1.282908098502158,S2,Mfr. S
16384.0,0.75,19247,1.0252490278591595,S2,Mfr. S
16384.0,1.0,161110,1.0000248283738657,S2,Mfr. S
24576.0,0.16666666666666666,7,1.0,S2,Mfr. S
24576.0,0.3333333333333333,12311,1.0006502479070145,S2,Mfr. S
24576.0,0.5,773,1.0038961038961038,S2,Mfr. S
24576.0,0.6666666666666666,8,1.0,S2,Mfr. S
24576.0,1.0,13176,1.0034270047978067,S2,Mfr. S
32768.0,0.25,1,1.0,S2,Mfr. S
32768.0,0.5,2,1.0,S2,Mfr. S
32768.0,0.75,57,1.0,S2,Mfr. S
32768.0,1.0,212,1.4620689655172414,S2,Mfr. S
40960.0,0.3,6,1.0,S2,Mfr. S
40960.0,0.6,38,1.0,S2,Mfr. S
40960.0,0.8,110,1.0,S2,Mfr. S
40960.0,1.0,292,1.1774193548387097,S2,Mfr. S
49152.0,0.25,15,1.0,S2,Mfr. S
49152.0,0.5,17,1.0,S2,Mfr. S
49152.0,0.6666666666666666,34,1.0,S2,Mfr. S
49152.0,0.8333333333333334,40,1.0,S2,Mfr. S
49152.0,1.0,209,1.045,S2,Mfr. S
57344.0,0.14285714285714285,2,1.0,S2,Mfr. S
57344.0,0.21428571428571427,14,1.0,S2,Mfr. S
57344.0,0.42857142857142855,1,1.0,S2,Mfr. S
57344.0,0.5714285714285714,7,1.0,S2,Mfr. S
57344.0,0.7142857142857143,17,1.0,S2,Mfr. S
57344.0,0.8571428571428571,4,1.0,S2,Mfr. S
57344.0,1.0,132,1.0,S2,Mfr. S
65536.0,0.125,1,1.0,S2,Mfr. S
65536.0,0.1875,10,1.0,S2,Mfr. S
65536.0,0.5,1,1.0,S2,Mfr. S
65536.0,0.75,2,1.0,S2,Mfr. S
65536.0,1.0,93,1.0,S2,Mfr. S
98304.0,0.08333333333333333,3,1.0,S2,Mfr. S
98304.0,0.125,6,1.0,S2,Mfr. S
98304.0,0.4166666666666667,1,1.0,S2,Mfr. S
98304.0,1.0,125,1.0,S2,Mfr. S
131072.0,1.0,8,1.0,S2,Mfr. S
12288.0,0.3333333333333333,12,1.0,S3,Mfr. S
12288.0,0.6666666666666666,107,1.3048780487804879,S3,Mfr. S
12288.0,1.0,309,3.4719101123595504,S3,Mfr. S
16384.0,0.125,6,1.0,S3,Mfr. S
16384.0,0.25,343,1.0,S3,Mfr. S
16384.0,0.5,2788,1.2347209920283437,S3,Mfr. S
16384.0,0.75,4578,1.9259570887673538,S3,Mfr. S
16384.0,1.0,6105,2.426470588235294,S3,Mfr. S
24576.0,0.08333333333333333,84,1.0,S3,Mfr. S
24576.0,0.16666666666666666,7370,1.000271444082519,S3,Mfr. S
24576.0,0.3333333333333333,52810,1.2281680969324869,S3,Mfr. S
24576.0,0.5,51613,1.2432373840780442,S3,Mfr. S
24576.0,0.6666666666666666,54646,1.37367084789221,S3,Mfr. S
24576.0,1.0,117249,2.4117864856525766,S3,Mfr. S
32768.0,0.0625,176,1.0,S3,Mfr. S
32768.0,0.125,12380,1.0001615769914365,S3,Mfr. S
32768.0,0.25,83407,1.2266096061648872,S3,Mfr. S
32768.0,0.375,67118,1.0618760580315472,S3,Mfr. S
32768.0,0.5,60339,1.0393420032727585,S3,Mfr. S
32768.0,0.75,116949,1.5937883289269263,S3,Mfr. S
32768.0,1.0,123779,1.5997079197684037,S3,Mfr. S
40960.0,0.05,6,1.0,S3,Mfr. S
40960.0,0.1,320,1.0,S3,Mfr. S
40960.0,0.2,2245,1.2148268398268398,S3,Mfr. S
40960.0,0.3,1788,1.038327526132404,S3,Mfr. S
40960.0,0.4,1504,1.01416048550236,S3,Mfr. S
40960.0,0.6,2177,1.2341269841269842,S3,Mfr. S
40960.0,0.8,2421,1.2080838323353293,S3,Mfr. S
40960.0,1.0,2126,1.0123809523809524,S3,Mfr. S
49152.0,0.16666666666666666,1,1.0,S3,Mfr. S
49152.0,0.25,1,1.0,S3,Mfr. S
49152.0,0.6666666666666666,1,1.0,S3,Mfr. S
49152.0,1.0,1,1.0,S3,Mfr. S
57344.0,0.14285714285714285,9,1.125,S3,Mfr. S
57344.0,0.21428571428571427,1,1.0,S3,Mfr. S
57344.0,0.2857142857142857,6,1.0,S3,Mfr. S
57344.0,0.42857142857142855,2,1.0,S3,Mfr. S
57344.0,0.5714285714285714,6,1.2,S3,Mfr. S
57344.0,0.7142857142857143,2,1.0,S3,Mfr. S
57344.0,0.8571428571428571,5,1.6666666666666667,S3,Mfr. S
57344.0,1.0,13,1.625,S3,Mfr. S
65536.0,0.125,17,1.0,S3,Mfr. S
65536.0,0.1875,7,1.0,S3,Mfr. S
65536.0,0.25,12,1.0,S3,Mfr. S
65536.0,0.375,7,1.0,S3,Mfr. S
65536.0,0.5,11,1.0,S3,Mfr. S
65536.0,0.625,3,1.0,S3,Mfr. S
65536.0,0.75,1,1.0,S3,Mfr. S
65536.0,0.875,16,2.6666666666666665,S3,Mfr. S
65536.0,1.0,25,1.3157894736842106,S3,Mfr. S
98304.0,0.041666666666666664,5,1.0,S3,Mfr. S
98304.0,0.08333333333333333,115,1.055045871559633,S3,Mfr. S
98304.0,0.125,41,1.1081081081081081,S3,Mfr. S
98304.0,0.16666666666666666,68,1.0,S3,Mfr. S
98304.0,0.25,59,1.0,S3,Mfr. S
98304.0,0.3333333333333333,63,1.0,S3,Mfr. S
98304.0,0.4166666666666667,27,1.0,S3,Mfr. S
98304.0,0.5,2,1.0,S3,Mfr. S
98304.0,0.5833333333333334,3,1.0,S3,Mfr. S
98304.0,0.6666666666666666,15,1.3636363636363635,S3,Mfr. S
98304.0,1.0,295,2.3412698412698414,S3,Mfr. S
131072.0,0.03125,10,1.0,S3,Mfr. S
131072.0,0.0625,187,1.0331491712707181,S3,Mfr. S
131072.0,0.09375,89,1.0470588235294118,S3,Mfr. S
131072.0,0.125,101,1.0,S3,Mfr. S
131072.0,0.1875,103,1.0,S3,Mfr. S
131072.0,0.25,98,1.0,S3,Mfr. S
131072.0,0.3125,21,1.0,S3,Mfr. S
131072.0,0.75,95,1.532258064516129,S3,Mfr. S
131072.0,1.0,461,2.2598039215686274,S3,Mfr. S
8192.0,1.0,3,1.0,S4,Mfr. S
12288.0,0.3333333333333333,1,1.0,S4,Mfr. S
12288.0,0.6666666666666666,97,1.0104166666666667,S4,Mfr. S
12288.0,1.0,3139,1.8562980484920166,S4,Mfr. S
16384.0,0.25,4,1.0,S4,Mfr. S
16384.0,0.5,2072,1.0127077223851417,S4,Mfr. S
16384.0,0.75,31326,1.0299184639663335,S4,Mfr. S
16384.0,1.0,37672,1.0209490772107646,S4,Mfr. S
24576.0,0.16666666666666666,101,1.0,S4,Mfr. S
24576.0,0.3333333333333333,21314,1.0018331374853113,S4,Mfr. S
24576.0,0.5,327831,1.0145420447371354,S4,Mfr. S
24576.0,0.6666666666666666,9197,2.327176113360324,S4,Mfr. S
24576.0,1.0,415373,1.0087059360641883,S4,Mfr. S
32768.0,0.125,22,1.0,S4,Mfr. S
32768.0,0.25,147,1.0,S4,Mfr. S
32768.0,0.375,2550,1.0047281323877069,S4,Mfr. S
32768.0,0.5,34,1.7894736842105263,S4,Mfr. S
32768.0,0.75,33,1.736842105263158,S4,Mfr. S
32768.0,1.0,66449,1.0,S4,Mfr. S
40960.0,0.1,2,1.0,S4,Mfr. S
40960.0,0.2,4,1.0,S4,Mfr. S
40960.0,0.3,57,1.0,S4,Mfr. S
40960.0,1.0,4311,1.0,S4,Mfr. S
49152.0,0.16666666666666666,1,1.0,S4,Mfr. S
49152.0,0.25,13,1.0,S4,Mfr. S
49152.0,0.8333333333333334,3,3.0,S4,Mfr. S
49152.0,1.0,83,1.0921052631578947,S4,Mfr. S
57344.0,0.21428571428571427,31,1.0,S4,Mfr. S
57344.0,1.0,135,1.0,S4,Mfr. S
65536.0,0.125,34,1.0,S4,Mfr. S
65536.0,0.1875,579,1.0,S4,Mfr. S
65536.0,0.375,3,1.5,S4,Mfr. S
65536.0,0.5,2,1.0,S4,Mfr. S
65536.0,0.75,2,1.0,S4,Mfr. S
65536.0,0.875,3,1.5,S4,Mfr. S
65536.0,1.0,939,1.0085929108485499,S4,Mfr. S
98304.0,0.6666666666666666,4,1.3333333333333333,S4,Mfr. S
98304.0,1.0,1148,1.05032021957914,S4,Mfr. S
131072.0,0.4375,3,1.5,S4,Mfr. S
131072.0,0.5,2,1.0,S4,Mfr. S
131072.0,0.75,11,2.75,S4,Mfr. S
131072.0,1.0,853,1.0047114252061249,S4,Mfr. S
12288.0,0.16666666666666666,1,1.0,H3,Mfr. H
12288.0,0.3333333333333333,59,1.0,H3,Mfr. H
12288.0,0.6666666666666666,743,1.0122615803814714,H3,Mfr. H
12288.0,1.0,795,1.0025220680958387,H3,Mfr. H
16384.0,0.125,4,1.0,H3,Mfr. H
16384.0,0.25,1628,1.0,H3,Mfr. H
16384.0,0.5,20084,1.0139849548139546,H3,Mfr. H
16384.0,0.75,65,1.0,H3,Mfr. H
16384.0,1.0,21431,1.0,H3,Mfr. H
24576.0,0.041666666666666664,1,1.0,H3,Mfr. H
24576.0,0.08333333333333333,87,1.0,H3,Mfr. H
24576.0,0.16666666666666666,32221,1.0,H3,Mfr. H
24576.0,0.3333333333333333,380578,1.0131212914183187,H3,Mfr. H
24576.0,0.5,355,1.0,H3,Mfr. H
24576.0,1.0,407038,1.0,H3,Mfr. H
32768.0,0.0625,14,1.0,H3,Mfr. H
32768.0,0.125,7587,1.0,H3,Mfr. H
32768.0,0.25,87755,1.012927800542506,H3,Mfr. H
32768.0,0.375,13,1.0,H3,Mfr. H
32768.0,1.0,94000,1.0,H3,Mfr. H
40960.0,0.2,4,1.0,H3,Mfr. H
40960.0,0.3,3,1.0,H3,Mfr. H
40960.0,1.0,8,1.0,H3,Mfr. H
49152.0,0.16666666666666666,4,1.0,H3,Mfr. H
49152.0,0.25,6,1.0,H3,Mfr. H
49152.0,1.0,10,1.0,H3,Mfr. H
57344.0,0.14285714285714285,2,1.0,H3,Mfr. H
57344.0,0.21428571428571427,22,1.0,H3,Mfr. H
57344.0,1.0,28,1.0,H3,Mfr. H
65536.0,0.0625,19,1.0,H3,Mfr. H
65536.0,0.125,500,1.0224948875255624,H3,Mfr. H
65536.0,0.1875,13,1.0,H3,Mfr. H
65536.0,1.0,522,1.0,H3,Mfr. H
98304.0,0.08333333333333333,27,1.0,H3,Mfr. H
98304.0,0.125,106,1.0,H3,Mfr. H
98304.0,1.0,155,1.0,H3,Mfr. H
131072.0,0.0625,50,1.0,H3,Mfr. H
131072.0,0.09375,188,1.0,H3,Mfr. H
131072.0,1.0,293,1.0,H3,Mfr. H
16384.0,0.75,1,1.0,S1,Mfr. S
16384.0,1.0,1,1.0,S1,Mfr. S
24576.0,0.16666666666666666,6,1.0,S1,Mfr. S
24576.0,0.3333333333333333,167,1.0,S1,Mfr. S
24576.0,0.5,106,1.029126213592233,S1,Mfr. S
24576.0,0.6666666666666666,34,1.0303030303030303,S1,Mfr. S
24576.0,1.0,443,1.6109090909090908,S1,Mfr. S
32768.0,0.0625,1,1.0,S1,Mfr. S
32768.0,0.125,94,1.0,S1,Mfr. S
32768.0,0.25,2871,1.0,S1,Mfr. S
32768.0,0.375,1871,1.0005347593582887,S1,Mfr. S
32768.0,0.5,197,1.0207253886010363,S1,Mfr. S
32768.0,0.75,2420,1.09107303877367,S1,Mfr. S
32768.0,1.0,8171,1.6675510204081632,S1,Mfr. S
40960.0,0.05,8,1.0,S1,Mfr. S
40960.0,0.1,502,1.0,S1,Mfr. S
40960.0,0.2,13527,1.000073931687121,S1,Mfr. S
40960.0,0.3,8924,1.0002241649854293,S1,Mfr. S
40960.0,0.4,688,1.0058479532163742,S1,Mfr. S
40960.0,0.6,9092,1.0309558906905545,S1,Mfr. S
40960.0,0.8,14780,1.0910164612091238,S1,Mfr. S
40960.0,1.0,28170,1.208960988798764,S1,Mfr. S
49152.0,0.041666666666666664,11,1.0,S1,Mfr. S
49152.0,0.08333333333333333,1049,1.0,S1,Mfr. S
49152.0,0.16666666666666666,27061,1.0,S1,Mfr. S
49152.0,0.25,17567,1.0,S1,Mfr. S
49152.0,0.3333333333333333,1292,1.0046656298600312,S1,Mfr. S
49152.0,0.5,16001,1.0197565483398126,S1,Mfr. S
49152.0,0.6666666666666666,26669,1.0179007633587787,S1,Mfr. S
49152.0,0.8333333333333334,7875,1.1182902584493042,S1,Mfr. S
49152.0,1.0,49483,1.0714316646457647,S1,Mfr. S
57344.0,0.03571428571428571,16,1.0,S1,Mfr. S
57344.0,0.07142857142857142,1544,1.0,S1,Mfr. S
57344.0,0.14285714285714285,38923,1.0,S1,Mfr. S
57344.0,0.21428571428571427,24198,1.0000413274372857,S1,Mfr. S
57344.0,0.2857142857142857,1655,1.0006045949214026,S1,Mfr. S
57344.0,0.42857142857142855,21328,1.002491186839013,S1,Mfr. S
57344.0,0.5714285714285714,36141,1.0027746177963985,S1,Mfr. S
57344.0,0.7142857142857143,6365,1.0177486408698433,S1,Mfr. S
57344.0,0.8571428571428571,2210,1.0791015625,S1,Mfr. S
57344.0,1.0,65733,1.0108570286188814,S1,Mfr. S
65536.0,0.03125,13,1.0,S1,Mfr. S
65536.0,0.0625,1727,1.0,S1,Mfr. S
65536.0,0.125,42817,1.0,S1,Mfr. S
65536.0,0.1875,24672,1.0,S1,Mfr. S
65536.0,0.25,1905,1.0,S1,Mfr. S
65536.0,0.375,23065,1.0002602020902902,S1,Mfr. S
65536.0,0.5,37613,1.0000797660196756,S1,Mfr. S
65536.0,0.625,6208,1.000322268772156,S1,Mfr. S
65536.0,0.75,231,1.05,S1,Mfr. S
65536.0,0.875,308,1.0232558139534884,S1,Mfr. S
65536.0,1.0,69374,1.000533625625568,S1,Mfr. S
98304.0,0.020833333333333332,9,1.0,S1,Mfr. S
98304.0,0.041666666666666664,1492,1.0,S1,Mfr. S
98304.0,0.08333333333333333,32793,1.0000304952427421,S1,Mfr. S
98304.0,0.125,17129,1.0000583839327417,S1,Mfr. S
98304.0,0.16666666666666666,1624,1.0,S1,Mfr. S
98304.0,0.25,17900,1.0,S1,Mfr. S
98304.0,0.3333333333333333,27118,1.0,S1,Mfr. S
98304.0,0.4166666666666667,4234,1.0,S1,Mfr. S
98304.0,0.5,9,1.125,S1,Mfr. S
98304.0,0.5833333333333334,32,1.0,S1,Mfr. S
98304.0,0.6666666666666666,31,1.0,S1,Mfr. S
98304.0,1.0,51426,1.0001944919869301,S1,Mfr. S
131072.0,0.0625,69,1.0,S1,Mfr. S
131072.0,0.09375,145,1.0,S1,Mfr. S
131072.0,0.1875,30,1.0,S1,Mfr. S
131072.0,0.25,95,1.0,S1,Mfr. S
131072.0,0.3125,57,1.0,S1,Mfr. S
131072.0,0.375,11,1.0,S1,Mfr. S
131072.0,0.4375,2,1.0,S1,Mfr. S
131072.0,0.5,1,1.0,S1,Mfr. S
131072.0,0.75,4,1.0,S1,Mfr. S
131072.0,1.0,359,1.068452380952381,S1,Mfr. S
4096.0,0.5,2,1.0,M2,Mfr. M
4096.0,1.0,96,1.9591836734693877,M2,Mfr. M
8192.0,0.25,314,1.0,M2,Mfr. M
8192.0,0.5,103218,1.0,M2,Mfr. M
8192.0,1.0,453451,1.6277870114765103,M2,Mfr. M
12288.0,0.16666666666666666,623,1.0,M2,Mfr. M
12288.0,0.3333333333333333,202672,1.0,M2,Mfr. M
12288.0,0.6666666666666666,562821,1.0,M2,Mfr. M
12288.0,1.0,767074,1.0005191241150109,M2,Mfr. M
16384.0,0.125,2,1.0,M2,Mfr. M
16384.0,0.25,233,1.0,M2,Mfr. M
16384.0,0.5,1011,1.0,M2,Mfr. M
16384.0,0.75,10,1.0,M2,Mfr. M
16384.0,1.0,1256,1.0,M2,Mfr. M
24576.0,0.3333333333333333,105,1.0,M2,Mfr. M
24576.0,0.5,71,1.0,M2,Mfr. M
24576.0,1.0,251,1.0,M2,Mfr. M
131072.0,0.0625,297,1.0,M2,Mfr. M
131072.0,0.09375,101,1.0,M2,Mfr. M
131072.0,1.0,554,1.0,M2,Mfr. M
4096.0,1.0,107,2.14,M3,Mfr. M
8192.0,0.25,120,1.0,M3,Mfr. M
8192.0,0.5,221927,1.1267503376285781,M3,Mfr. M
8192.0,1.0,692174,2.2703981054157687,M3,Mfr. M
12288.0,0.16666666666666666,93,1.0,M3,Mfr. M
12288.0,0.3333333333333333,142243,1.119944255918872,M3,Mfr. M
12288.0,0.6666666666666666,294230,1.4493160536517367,M3,Mfr. M
12288.0,1.0,218350,1.0000137395979793,M3,Mfr. M
16384.0,0.25,3,1.0,M3,Mfr. M
16384.0,0.5,16,1.0666666666666667,M3,Mfr. M
16384.0,0.75,18,1.0,M3,Mfr. M
16384.0,1.0,28,1.12,M3,Mfr. M
131072.0,0.03125,79,1.0,M3,Mfr. M
131072.0,0.0625,303,1.01,M3,Mfr. M
131072.0,0.09375,517,1.0423387096774193,M3,Mfr. M
131072.0,0.125,81,1.0,M3,Mfr. M
131072.0,0.1875,252,1.0,M3,Mfr. M
131072.0,0.25,18,1.0,M3,Mfr. M
131072.0,1.0,742,1.0,M3,Mfr. M
8192.0,1.0,2,2.0,H2,Mfr. H
12288.0,0.3333333333333333,74,1.0,H2,Mfr. H
12288.0,0.6666666666666666,805,1.0,H2,Mfr. H
12288.0,1.0,886,1.0033975084937712,H2,Mfr. H
16384.0,0.125,6,1.0,H2,Mfr. H
16384.0,0.25,2120,1.0,H2,Mfr. H
16384.0,0.5,19917,1.0,H2,Mfr. H
16384.0,0.75,127,1.0,H2,Mfr. H
16384.0,1.0,22178,1.0,H2,Mfr. H
24576.0,0.041666666666666664,1,1.0,H2,Mfr. H
24576.0,0.08333333333333333,116,1.0,H2,Mfr. H
24576.0,0.16666666666666666,41781,1.0,H2,Mfr. H
24576.0,0.3333333333333333,366051,1.0,H2,Mfr. H
24576.0,0.5,1519,1.0,H2,Mfr. H
24576.0,1.0,409525,1.0,H2,Mfr. H
32768.0,0.0625,23,1.0,H2,Mfr. H
32768.0,0.125,9992,1.0,H2,Mfr. H
32768.0,0.25,80477,1.0,H2,Mfr. H
32768.0,0.375,182,1.0,H2,Mfr. H
32768.0,1.0,90674,1.0,H2,Mfr. H
40960.0,0.2,4,1.0,H2,Mfr. H
40960.0,1.0,4,1.0,H2,Mfr. H
49152.0,0.16666666666666666,1,1.0,H2,Mfr. H
49152.0,0.25,3,1.0,H2,Mfr. H
49152.0,1.0,5,1.0,H2,Mfr. H
57344.0,0.07142857142857142,14,1.0,H2,Mfr. H
57344.0,0.14285714285714285,471,1.0,H2,Mfr. H
57344.0,0.21428571428571427,28,1.0,H2,Mfr. H
57344.0,1.0,514,1.0,H2,Mfr. H
65536.0,0.125,1,1.0,H2,Mfr. H
65536.0,0.1875,3,1.0,H2,Mfr. H
65536.0,1.0,4,1.0,H2,Mfr. H
98304.0,0.08333333333333333,47,1.0,H2,Mfr. H
98304.0,0.125,90,1.0,H2,Mfr. H
98304.0,1.0,159,1.0,H2,Mfr. H
131072.0,0.03125,1,1.0,H2,Mfr. H
131072.0,0.0625,79,1.0,H2,Mfr. H
131072.0,0.09375,212,1.0,H2,Mfr. H
131072.0,1.0,325,1.0,H2,Mfr. H
32768.0,1.0,51,1.0,M1,Mfr. M
40960.0,1.0,763,1.0,M1,Mfr. M
49152.0,1.0,5252,1.0,M1,Mfr. M
57344.0,1.0,21966,1.0,M1,Mfr. M
65536.0,1.0,60001,1.0,M1,Mfr. M
98304.0,1.0,404162,1.0,M1,Mfr. M
131072.0,1.0,30729,1.0,M1,Mfr. M
8192.0,1.0,2,2.0,H1,Mfr. H
12288.0,0.16666666666666666,1,1.0,H1,Mfr. H
12288.0,0.3333333333333333,205,1.0,H1,Mfr. H
12288.0,0.6666666666666666,699,1.0,H1,Mfr. H
12288.0,1.0,907,1.0011037527593818,H1,Mfr. H
16384.0,0.125,25,1.0,H1,Mfr. H
16384.0,0.25,5414,1.0,H1,Mfr. H
16384.0,0.5,18281,1.0,H1,Mfr. H
16384.0,0.75,30,1.0,H1,Mfr. H
16384.0,1.0,23751,1.0,H1,Mfr. H
24576.0,0.041666666666666664,1,1.0,H1,Mfr. H
24576.0,0.08333333333333333,330,1.0,H1,Mfr. H
24576.0,0.16666666666666666,96128,1.0,H1,Mfr. H
24576.0,0.3333333333333333,315921,1.0,H1,Mfr. H
24576.0,0.5,161,1.0,H1,Mfr. H
24576.0,1.0,412545,1.0,H1,Mfr. H
32768.0,0.0625,82,1.0,H1,Mfr. H
32768.0,0.125,20159,1.0,H1,Mfr. H
32768.0,0.25,65818,1.0,H1,Mfr. H
32768.0,0.375,2,1.0,H1,Mfr. H
32768.0,1.0,86061,1.0,H1,Mfr. H
40960.0,0.2,3,1.0,H1,Mfr. H
40960.0,0.3,2,1.0,H1,Mfr. H
40960.0,1.0,5,1.0,H1,Mfr. H
49152.0,0.16666666666666666,1,1.0,H1,Mfr. H
49152.0,0.25,6,1.0,H1,Mfr. H
49152.0,1.0,7,1.0,H1,Mfr. H
57344.0,0.07142857142857142,62,1.0,H1,Mfr. H
57344.0,0.14285714285714285,451,1.0,H1,Mfr. H
57344.0,0.21428571428571427,2,1.0,H1,Mfr. H
57344.0,1.0,515,1.0,H1,Mfr. H
65536.0,0.125,3,1.0,H1,Mfr. H
65536.0,0.1875,5,1.0,H1,Mfr. H
65536.0,1.0,8,1.0,H1,Mfr. H
98304.0,0.041666666666666664,2,1.0,H1,Mfr. H
98304.0,0.08333333333333333,57,1.0,H1,Mfr. H
98304.0,0.125,131,1.0,H1,Mfr. H
98304.0,1.0,199,1.0,H1,Mfr. H
131072.0,0.03125,1,1.0,H1,Mfr. H
131072.0,0.0625,85,1.0,H1,Mfr. H
131072.0,0.09375,175,1.0,H1,Mfr. H
131072.0,1.0,276,1.0,H1,Mfr. H
4096.0,1.0,59,1.0535714285714286,M0,Mfr. M
8192.0,0.5,1881,1.0,M0,Mfr. M
8192.0,1.0,404241,1.241659883586995,M0,Mfr. M
12288.0,0.3333333333333333,870,1.0,M0,Mfr. M
12288.0,0.6666666666666666,49878,1.0,M0,Mfr. M
12288.0,1.0,197641,1.0000050597045134,M0,Mfr. M
16384.0,0.75,1,1.0,M0,Mfr. M
16384.0,1.0,17,1.0,M0,Mfr. M
24576.0,0.5,1,1.0,M0,Mfr. M
24576.0,1.0,235,1.0,M0,Mfr. M
32768.0,0.375,1,1.0,M0,Mfr. M
32768.0,1.0,536,1.0,M0,Mfr. M
40960.0,1.0,211,1.0,M0,Mfr. M
49152.0,1.0,16,1.0,M0,Mfr. M
131072.0,1.0,4,1.0,M0,Mfr. M
8192.0,0.5,3,1.0,S0,Mfr. S
8192.0,1.0,58,1.8709677419354838,S0,Mfr. S
16384.0,0.75,2,1.0,S0,Mfr. S
16384.0,1.0,2,1.0,S0,Mfr. S
24576.0,0.16666666666666666,8,1.0,S0,Mfr. S
24576.0,0.3333333333333333,105,1.0,S0,Mfr. S
24576.0,0.5,60,1.0,S0,Mfr. S
24576.0,0.6666666666666666,16,1.0,S0,Mfr. S
24576.0,1.0,331,1.8700564971751412,S0,Mfr. S
32768.0,0.125,86,1.0,S0,Mfr. S
32768.0,0.25,1864,1.0,S0,Mfr. S
32768.0,0.375,1038,1.0,S0,Mfr. S
32768.0,0.5,139,1.0145985401459854,S0,Mfr. S
32768.0,0.75,1651,1.0955540809555409,S0,Mfr. S
32768.0,1.0,5377,1.779874213836478,S0,Mfr. S
40960.0,0.05,6,1.0,S0,Mfr. S
40960.0,0.1,471,1.0,S0,Mfr. S
40960.0,0.2,11107,1.0000900414190528,S0,Mfr. S
40960.0,0.3,6108,1.0001637465203865,S0,Mfr. S
40960.0,0.4,694,1.0087209302325582,S0,Mfr. S
40960.0,0.6,7700,1.029136594493451,S0,Mfr. S
40960.0,0.8,11964,1.1541578236542542,S0,Mfr. S
40960.0,1.0,24362,1.3644357322878746,S0,Mfr. S
49152.0,0.041666666666666664,10,1.0,S0,Mfr. S
49152.0,0.08333333333333333,1177,1.0,S0,Mfr. S
49152.0,0.16666666666666666,27088,1.0000369180787831,S0,Mfr. S
49152.0,0.25,13616,1.0000734484024973,S0,Mfr. S
49152.0,0.3333333333333333,1537,1.0013029315960913,S0,Mfr. S
49152.0,0.5,17346,1.0138523584078556,S0,Mfr. S
49152.0,0.6666666666666666,22166,1.0209571185113537,S0,Mfr. S
49152.0,0.8333333333333334,11308,1.08982266769468,S0,Mfr. S
49152.0,1.0,50067,1.1861126246712943,S0,Mfr. S
57344.0,0.03571428571428571,21,1.0,S0,Mfr. S
57344.0,0.07142857142857142,1916,1.0,S0,Mfr. S
57344.0,0.14285714285714285,41035,1.0000243700346054,S0,Mfr. S
57344.0,0.21428571428571427,18485,1.0000541008439732,S0,Mfr. S
57344.0,0.2857142857142857,2134,1.0018779342723005,S0,Mfr. S
57344.0,0.42857142857142855,25378,1.0039560091779414,S0,Mfr. S
57344.0,0.5714285714285714,30166,1.0025590747449233,S0,Mfr. S
57344.0,0.7142857142857143,5380,1.0356111645813282,S0,Mfr. S
57344.0,0.8571428571428571,6050,1.03702434007542,S0,Mfr. S
57344.0,1.0,63847,1.0371507472384665,S0,Mfr. S
65536.0,0.03125,14,1.0,S0,Mfr. S
65536.0,0.0625,2353,1.0,S0,Mfr. S
65536.0,0.125,47987,1.000020839411495,S0,Mfr. S
65536.0,0.1875,19096,1.0,S0,Mfr. S
65536.0,0.25,2515,1.0003977724741449,S0,Mfr. S
65536.0,0.375,29656,1.0004723028135754,S0,Mfr. S
65536.0,0.5,32575,1.0002456474345196,S0,Mfr. S
65536.0,0.625,4143,1.0019347037484885,S0,Mfr. S
65536.0,0.75,697,1.0295420974889218,S0,Mfr. S
65536.0,0.875,995,1.005050505050505,S0,Mfr. S
65536.0,1.0,69518,1.001844646202623,S0,Mfr. S
98304.0,0.020833333333333332,21,1.0,S0,Mfr. S
98304.0,0.041666666666666664,2370,1.0,S0,Mfr. S
98304.0,0.08333333333333333,47580,1.0,S0,Mfr. S
98304.0,0.125,16406,1.0,S0,Mfr. S
98304.0,0.16666666666666666,2636,1.0,S0,Mfr. S
98304.0,0.25,29951,1.000033388981636,S0,Mfr. S
98304.0,0.3333333333333333,29873,1.0,S0,Mfr. S
98304.0,0.4166666666666667,3081,1.0,S0,Mfr. S
98304.0,0.5,22,1.0476190476190477,S0,Mfr. S
98304.0,0.5833333333333334,104,1.0,S0,Mfr. S
98304.0,0.6666666666666666,68,1.0,S0,Mfr. S
98304.0,1.0,66193,1.0002720060445787,S0,Mfr. S
131072.0,0.03125,2,1.0,S0,Mfr. S
131072.0,0.0625,64,1.0,S0,Mfr. S
131072.0,0.09375,156,1.0,S0,Mfr. S
131072.0,0.125,2,1.0,S0,Mfr. S
131072.0,0.1875,32,1.0,S0,Mfr. S
131072.0,0.25,113,1.0,S0,Mfr. S
131072.0,0.3125,81,1.0,S0,Mfr. S
131072.0,0.375,8,1.0,S0,Mfr. S
131072.0,0.4375,2,1.0,S0,Mfr. S
131072.0,0.5,1,1.0,S0,Mfr. S
131072.0,0.75,3,1.0,S0,Mfr. S
131072.0,1.0,361,1.146031746031746,S0,Mfr. S
4096.0,0.5,1,1.0,H0,Mfr. H
4096.0,1.0,1,1.0,H0,Mfr. H
12288.0,0.16666666666666666,24,1.0,H0,Mfr. H
12288.0,0.3333333333333333,236,1.0,H0,Mfr. H
12288.0,0.6666666666666666,4,1.0,H0,Mfr. H
12288.0,1.0,310,1.0801393728222997,H0,Mfr. H
16384.0,0.0625,2,1.0,H0,Mfr. H
16384.0,0.125,753,1.0,H0,Mfr. H
16384.0,0.25,5177,1.0,H0,Mfr. H
16384.0,0.5,69,1.0,H0,Mfr. H
16384.0,0.75,525,1.0,H0,Mfr. H
16384.0,1.0,6547,1.0,H0,Mfr. H
24576.0,0.041666666666666664,88,1.0,H0,Mfr. H
24576.0,0.08333333333333333,18991,1.0,H0,Mfr. H
24576.0,0.16666666666666666,102257,1.0,H0,Mfr. H
24576.0,0.3333333333333333,286,1.0,H0,Mfr. H
24576.0,0.5,4453,1.0,H0,Mfr. H
24576.0,1.0,126906,1.0,H0,Mfr. H
32768.0,0.03125,222,1.0,H0,Mfr. H
32768.0,0.0625,48980,1.0,H0,Mfr. H
32768.0,0.125,241988,1.0,H0,Mfr. H
32768.0,0.25,7,1.0,H0,Mfr. H
32768.0,0.375,142,1.0,H0,Mfr. H
32768.0,1.0,294686,1.0,H0,Mfr. H
40960.0,0.025,27,1.0,H0,Mfr. H
40960.0,0.05,7397,1.0,H0,Mfr. H
40960.0,0.1,84044,1.0,H0,Mfr. H
40960.0,1.0,93709,1.0,H0,Mfr. H
49152.0,0.041666666666666664,25,1.0,H0,Mfr. H
49152.0,0.08333333333333333,558,1.0,H0,Mfr. H
49152.0,1.0,633,1.0,H0,Mfr. H
57344.0,0.07142857142857142,3,1.0,H0,Mfr. H
57344.0,1.0,70,1.0,H0,Mfr. H
65536.0,0.0625,4,1.0,H0,Mfr. H
65536.0,1.0,148,1.0,H0,Mfr. H
98304.0,0.020833333333333332,1,1.0,H0,Mfr. H
98304.0,0.041666666666666664,59,1.0,H0,Mfr. H
98304.0,1.0,963,1.0,H0,Mfr. H
131072.0,0.03125,14,1.0,H0,Mfr. H
131072.0,1.0,330,1.0,H0,Mfr. H

